An evaluation of machine learning/molecular mechanics end-state corrections with mechanical embedding to calculate relative protein-ligand binding free energies

The development of machine-learning (ML) potentials offers significant accuracy improvements compared to molecular mechanics (MM) because of the inclusion of quantum-mechanical effects in molecular interactions. However, ML simulations are several times more computationally demanding than MM simulations, so there is a trade-off between speed and accuracy. One possible compromise are hybrid machine learning/molecular mechanics (ML/MM) approaches with mechanical embedding that treat the intramolecular interactions of the ligand at the ML level and the protein-ligand interactions at the MM level. Recent studies have reported improved protein-ligand binding free energy results based on ML/MM with mechanical embedding, arguing that intramolecular interactions like torsion potentials of the ligand are often the limiting factor for accuracy. This claim is evaluated based on 108 relative binding free energy calculations for four different benchmark systems. As an alternative strategy, we also tested a tool that fits the MM dihedral potentials to the ML level of theory. Overall, the relative binding free energy results from MM with Open Force Field 2.2.0, MM with ML-fitted torsion potentials, and the corresponding ML/MM end-state corrected simulations show no statistically significant differences in the mean absolute errors (between 0.8 and 0.9 kcal/mol). Therefore, a well-parameterized force field is on a par with simple mechanical embedding ML/MM simulations for protein-ligand binding. In terms of computational costs, the reparametrization of poor torsional potentials is preferable over employing computationally intensive ML/MM simulations of protein-ligand complexes with mechanical embedding. Also, the refitting strategy leads to lower variances of the protein-ligand binding free energy results than the ML/MM end-state corrections.

==> csvFiles/cdk2_off.csv <==
,ligand,repeat1,repeat2,repeat3,average ec,std
0,lig_1h1r,-1.1699999999720603,-0.9060000000055879,-1.3200000001117587,-1.1320000000298023,0.17113737175864704
1,lig_29,-1.2300000000279396,-1.5660000000614673,-1.3499999999999999,-1.3820000000298023,0.13902517759279706
2,lig_20,-1.709999999916181,-0.9840000000782311,-2.4420000000391155,-1.712000000011176,0.5952276875122492
3,lig_1h1q,-2.7300000000279394,-1.5480000000447034,-1.6379999999888242,-1.9720000000204891,0.5372448231523232
4,lig_21,-1.6139999999664723,-1.5599999999161809,-1.4519999999552964,-1.5419999999459832,0.06734983296242876
5,lig_1oi9,-1.5300000000279397,-1.6140000001061707,-1.5120000000111757,-1.5520000000484289,0.0444522215831851
6,lig_1oiy,-2.243999999994412,-2.0339999999385325,-2.25,-2.1759999999776483,0.10043903626362403
7,lig_1oiu,-0.44399999999441203,-0.44399999999441203,0.9120000000111759,0.00800000000745058,0.6392245301952731
8,lig_1h1s,-1.7279999999329447,-3.215999999921769,-1.7759999999776481,-2.2399999999441205,0.6904143683172446
9,lig_26,-1.5300000000279397,-1.6199999999720602,-1.6079999999608845,-1.5859999999869614,0.03989987465832348
10,lig_32,,-0.9239999998826534,,-0.9239999998826534,0.02165789465832348
11,lig_22,-0.9360000000335276,-0.606000000005588,-0.3480000000447035,-0.6300000000279397,0.2406491221640876
12,lig_31,-1.6740000000223516,-1.4699999999720603,-1.596000000089407,-1.5800000000279397,0.084047605583998
13,lig_28,-2.2319999999832363,-2.0040000000502913,-1.9920000000391154,-2.0760000000242145,0.1104173899059931
14,lig_30,-1.2180000000167637,-1.2600000000558793,-1.140000000083819,-1.206000000052154,0.04971921156311441


==> csvFiles/cdk2_torp.csv <==
,ligand,repeat1,repeat2,repeat3,average ec,std
0,lig_32,-2.4420000000391155,-3.234000000078231,-2.4420000000391155,-2.706000000052154,0.37335238048493635
1,lig_1h1r,-0.9240000000223517,-0.6659999999217688,-0.9060000000055879,-0.8319999999832363,0.11760952346771988
2,lig_22,-1.206000000005588,-0.8819999999832362,-1.1699999999720603,-1.0859999999869614,0.14499655168714284
3,lig_1h1q,-1.578000000072643,-1.5779999999329448,-1.8480000000447034,-1.6680000000167639,0.12727922063333488
4,lig_21,-1.697999999905005,-1.1040000000502914,-1.343999999994412,-1.3819999999832362,0.24398360594681073
5,lig_1oiu,0.8459999999497085,-0.5700000001117587,0.9120000000111759,0.3959999999497086,0.6835963721822473
6,lig_1h1s,-2.0160000000614673,-1.2659999999217688,-2.0160000000614673,-1.7660000000149012,0.3535533906591282
7,lig_30,-1.0739999998826533,-1.278000000072643,-0.6959999999497085,-1.0159999999683351,0.2411140809220394
8,lig_29,-1.7219999999273568,-1.1699999999720603,-0.9480000000447034,-1.2799999999813736,0.3254166559516415
9,lig_1oiy,-1.3920000000391155,-1.3319999999832361,-1.2540000000502913,-1.3260000000242145,0.056497787560576565
10,lig_1oi9,-1.5299999998882412,-2.135999999893829,-1.206000000005588,-1.6239999999292194,0.38544519710226866
11,lig_26,-1.4640000001061708,-1.109999999916181,-1.8540000000502914,-1.4760000000242144,0.3038552287394046
12,lig_20,-0.2699999999720603,-1.0800000000279397,-0.809999999916181,-0.7199999999720603,0.3367491648245891
13,lig_31,-1.7159999999217688,-1.5,-1.5120000000111757,-1.5759999999776482,0.09911609350767207
14,lig_28,-2.015999999921769,-1.553999999910593,-2.316000000061467,-1.9619999999646096,0.31341984627015673


==> csvFiles/jnk1_off.csv <==
,ligand,repeat1,repeat2,repeat3,average ec,std
0,lig_18624-1,3.6540000000502912,2.081999999983236,1.0680000000167638,2.2680000000167637,1.0638909718740623
1,lig_18626-1,4.481999999983236,1.2239999998826534,0.6959999999497085,2.1339999999385326,1.6742210129171005
2,lig_18625-1,0.9779999999329447,1.9740000000223517,1.3199999999720602,1.4239999999757855,0.41321181012898284
3,lig_18629-1,1.3739999998826533,5.675999999977648,1.1639999999664723,2.7379999999422577,2.0792479409868627
4,lig_18631-1,4.866000000061467,1.6079999999608845,2.2140000001061706,2.8960000000428407,1.4147989256661322
5,lig_18627-1,0.5580000001005828,0.6720000000670552,4.6499999999999995,1.9600000000558793,1.9026865216972584
6,lig_18637-1,2.375999999977648,1.043999999994412,1.5180000000167637,1.6459999999962747,0.5512676300944345
7,lig_18630-1,3.743999999994412,1.4100000000558792,1.2420000000391156,2.132000000029802,1.141917685275033
8,lig_18633-1,2.4480000000447033,2.466000000061467,1.1279999999329446,2.0140000000130382,0.6265397035073385
9,lig_18652-1,2.1240000000223516,4.242000000039115,5.771999999927357,4.045999999996274,1.4957245735404907
10,lig_18660-1,2.5619999998714773,3.0420000000391156,1.4759999999776483,2.359999999962747,0.655078621246068
11,lig_18632-1,3.9600000000558793,1.4339999999385327,1.4579999999608844,2.283999999985099,1.1851514671630825
12,lig_18634-1,3.209999999916181,5.387999999988824,2.8620000000111756,3.8199999999720604,1.1178085703801284
13,lig_18638-1,2.1179999998770653,1.9740000000223517,7.025999999977648,3.7059999999590216,2.3483304707929986
14,lig_18658-1,1.9680000000167637,1.787999999988824,2.3279999999329446,2.027999999979511,0.2244994431790568
15,lig_18635-1,2.543999999994412,2.225999999977648,2.262000000011176,2.343999999994412,0.14218298069882462
16,lig_18659-1,1.7699999999720604,3.978000000072643,0.8100000000558794,2.186000000033528,1.326360433684326
17,lig_18639-1,1.5540000000502914,4.841999999899417,1.4280000000726432,2.6080000000074506,1.5805138404195371
18,lig_18628-1,3.9959999999497082,4.001999999955296,1.781999999983236,3.2599999999627474,1.0451066931034976


==> csvFiles/jnk1_torp.csv <==
,ligand,repeat1,repeat2,repeat3,average ec,std
0,lig_18624_1,3.713999999966472,1.943999999994412,2.237999999988824,2.631999999983236,0.7744468993942154
1,lig_18634_1,3.6360000000335275,3.1980000000447033,5.087999999988824,3.974000000022351,0.8077573892952131
2,lig_18635_1,3.3240000000223517,3.606000000005588,4.53000000002794,3.8200000000186263,0.5150766933234667
3,lig_18637_1,5.507999999960885,5.363999999966472,6.035999999893829,5.6359999999403945,0.28888752133158213
4,lig_18633_1,3.4499999999999997,3.1680000000167636,4.266000000061467,3.6280000000260766,0.46559209617540026
5,lig_18632_1,4.248000000044703,2.921999999927357,4.674000000022351,3.9479999999981374,0.7460455750619038
6,lig_18638_1,2.615999999921769,3.2639999999664724,3.1199999999720602,2.999999999953434,0.2778200856883662
7,lig_18639_1,3.990000000083819,3.4860000000335276,1.5599999999161809,3.012000000011176,1.0471332294156181
8,lig_18652_1,4.685999999893829,1.6920000000391155,4.475999999977648,3.6179999999701975,1.3645834528754175
9,lig_18625_1,3.8520000000949945,2.3639999999664725,2.316000000061467,2.8440000000409777,0.7130329586021454
10,lig_18627_1,3.0420000000391156,1.5540000000502914,1.9020000000949948,2.166000000061467,0.635509244610655
11,lig_18628_1,4.445999999949708,2.687999999988824,2.9819999999832363,3.3719999999739225,0.7688588947091957
12,lig_18659_1,3.0360000000335274,2.5440000001341105,3.306000000005588,2.962000000057742,0.31545522656244485
13,lig_18660_1,1.8300000000279395,5.118000000016764,3.468000000016764,3.472000000020489,1.3423233589518457
14,lig_18658_1,2.3579999999608843,5.802000000094995,3.2460000000894067,3.8020000000484284,1.4599397248281092
15,lig_18629_1,4.086000000033527,2.387999999988824,4.266000000061467,3.58000000002794,0.8460685551705027
16,lig_18630_1,2.837999999988824,2.7480000000447036,2.1120000000111756,2.566000000014901,0.32312226788015536
17,lig_18626_1,1.9620000000111757,3.1199999999720602,3.456000000005588,2.8459999999962746,0.6399562484971785
18,lig_18631_1,5.801999999955297,4.566000000061467,2.6579999999608845,4.341999999992549,1.293268726912385


==> csvFiles/p38_off.csv <==
,ligand,repeat1,repeat2,repeat3,average ec,std
0.00,p38a_2aa,-1.56,-1.89,-2.95,-2.13,0.59
1.00,p38a_2bb,-0.15,-2.65,-0.94,-1.25,1.04
2.00,p38a_2c,-0.61,-0.02,-0.05,-0.23,0.27
3.00,p38a_2e,-1.84,-1.79,-1.65,-1.76,0.08
4.00,p38a_2ee,-2.32,-1.79,-2.25,-2.12,0.23
5.00,p38a_2f,-0.76,-0.90,-1.02,-0.89,0.11
6.00,p38a_2ff,-1.86,-2.49,-2.08,-2.14,0.26
7.00,p38a_2g,-1.56,-1.44,-1.55,-1.52,0.05
8.00,p38a_2gg,-2.13,-3.23,-2.14,-2.50,0.52
9.00,p38a_2h,-2.43,-1.78,-2.22,-2.14,0.27
10.00,p38a_2i,-1.38,-1.20,-1.41,-1.33,0.09
11.00,p38a_2j,-1.06,-0.42,-1.42,-0.97,0.41
12.00,p38a_2k,-2.11,-1.92,-1.66,-1.90,0.19
13.00,p38a_2l,-2.99,-2.43,-3.24,-2.89,0.34
14.00,p38a_2m,-2.07,-2.50,-2.81,-2.46,0.31
15.00,p38a_2n,-1.55,-1.96,-1.48,-1.66,0.21
16.00,p38a_2o,-2.23,-1.51,-0.54,-1.43,0.69
17.00,p38a_2p,-2.66,-3.46,-2.33,-2.82,0.47
18.00,p38a_2q,-1.79,-2.04,-2.11,-1.98,0.14
19.00,p38a_2r,-3.87,-1.91,-2.24,-2.67,0.85
20.00,p38a_2s,-1.00,-1.17,-1.98,-1.38,0.43
21.00,p38a_2u,-1.17,-1.45,,-1.31,0.33
22.00,p38a_2v,-1.05,-1.37,-1.32,-1.25,0.14
23.00,p38a_2x,-3.26,-2.04,-1.88,-2.39,0.62
24.00,p38a_2y,-1.84,-1.13,-1.82,-1.60,0.33
25.00,p38a_2z,-2.26,-2.00,-2.35,-2.20,0.15
26.00,p38a_3fln,-1.96,-2.17,-1.97,-2.03,0.10
27.00,p38a_3flq,-2.31,-0.77,-2.30,-1.79,0.73
28.00,p38a_3flw,-1.78,-1.21,-1.02,-1.34,0.32
29.00,p38a_3fly,-1.55,-1.85,-1.81,-1.74,0.13
30.00,p38a_3flz,-1.25,-1.46,-1.66,-1.46,0.17
31.00,p38a_3fmh,-1.68,-2.21,-2.65,-2.18,0.39
32.00,p38a_3fmk,-0.46,-0.42,-0.57,-0.48,0.06
33.00,p38a_2t,-2.43,-2.89,-1.98,-2.43,0.37

==> csvFiles/p38_torp.csv <==
,ligand,repeat1,repeat2,repeat3,average ec,std
0,lig_p38a_2l,-1.8180000000167638,-2.0279999999329448,-2.2140000001061706,-2.0200000000186265,0.16176526206548877
1,lig_p38a_2m,-1.793999999994412,-2.1,-1.8480000000447034,-1.9140000000130386,0.1333566646196585
2,lig_p38a_2n,-0.6180000000167638,-0.07200000006705522,-1.3319999999832361,-0.6740000000223517,0.515914721601457
3,lig_p38a_3fln,-2.135999999893829,-1.3680000000167638,-2.093999999994412,-1.865999999968335,0.35255637843396664
4,lig_p38a_3flw,-2.262000000011176,-0.9720000000670552,-0.4319999999832362,-1.2220000000204891,0.7677239087102873
5,lig_p38a_2j,-1.7519999999552964,-1.8120000000111758,-1.9019999999552963,-1.821999999973923,0.06164414002666815
6,lig_p38a_2x,-0.803999999910593,-1.7159999999217688,-0.803999999910593,-1.1079999999143182,0.4299209229666892
7,lig_p38a_2t,-2.166000000061467,-2.1240000000223516,-1.506000000005588,-1.9320000000298023,0.3017150974195076
8,lig_p38a_2p,-2.412000000011176,-2.3220000000670553,-2.1360000000335275,-2.290000000037253,0.11492606318367174
9,lig_p38a_2e,-1.7339999999385327,-2.087999999988824,-2.25,-2.0239999999757856,0.21546229371146783
10,lig_p38a_2h,-1.4639999999664723,-1.5180000000167637,-1.3679999998770653,-1.4499999999534339,0.06203224973485533
11,lig_p38a_2k,-1.709999999916181,-1.3679999998770653,-1.2419999998994171,-1.4399999998975543,0.19772708464975242
12,lig_p38a_2o,0.1380000002682209,-0.6179999998770654,-0.5519999999552965,-0.3439999998547137,0.34188887091792475
13,lig_p38a_2s,-0.5699999999720603,-0.9420000000391155,-0.09599999994970858,-0.5359999999869615,0.3462138068083162
14,lig_p38a_2v,-0.7319999999832362,-0.32400000002235174,-0.7620000000111758,-0.606000000005588,0.19977987885558443
15,lig_p38a_2aa,-0.8639999999664724,-2.0040000000502913,-1.7100000000558793,-1.5260000000242142,0.48324734871251757
16,lig_p38a_2u,-1.1219999997876584,-0.8940000001341104,-0.10200000023469329,-0.706000000052154,0.43711783292770834
17,lig_p38a_3flz,-1.8839999999385326,-1.3080000001005827,-1.5300000000279397,-1.5740000000223517,0.23720033720178496
18,lig_p38a_2y,-1.212000000011176,-1.0560000000055878,-1.3620000000111758,-1.2100000000093132,0.12493198149622736
19,lig_p38a_3fmk,-0.28199999998323616,-0.26400000010617075,-0.26400000010617075,-0.2700000000651926,0.008485281316286652
20,lig_p38a_2ff,-1.3079999999608845,-1.037999999988824,-2.4060000000055877,-1.5839999999850989,0.5916012170493967
21,lig_p38a_2ee,-0.8879999999888241,-0.653999999910593,-0.22200000006705523,-0.5879999999888241,0.27586953434090805
22,lig_p38a_2q,-1.5659999999217689,-2.1600000000558794,-1.884000000078231,-1.8700000000186263,0.24270146276318225
23,lig_p38a_2f,-0.809999999916181,-1.4700000001117586,-1.8899999999441206,-1.3899999999906867,0.44452221544006554
24,lig_p38a_2c,0.07799999993294478,-0.3959999999497086,-0.40799999996088443,-0.2419999999925494,0.22632719672236218
25,lig_p38a_2g,-1.5360000000335277,-1.6139999999664723,-1.7219999999273568,-1.6239999999757857,0.07626270381720375
26,lig_p38a_3fly,-1.0920000000391155,-0.8399999999441207,-0.8339999999385327,-0.9219999999739229,0.1202331069676481
27,lig_p38a_2i,-1.0259999999776481,-0.7319999999832362,-0.7319999999832362,-0.8299999999813735,0.13859292910992912
28,lig_p38a_3flq,0.44999999999999996,-0.7560000000055879,0.3,-0.002000000001862645,0.5366637681107314
29,lig_p38a_2r,-2.0579999999608845,-0.9240000000223517,-0.7319999999832362,-1.2379999999888243,0.5851017005440959
30,lig_p38a_2bb,1.1699999999720603,0.4679999998770654,-0.4859999998938292,0.38399999998509887,0.6786633922033044
31,lig_p38a_2gg,-1.0140000001061706,-1.415999999921769,-1.3800000000279395,-1.2700000000186265,0.18161497729073614
32,lig_p38a_3fmh,-1.2179999998770654,-0.7920000000391155,-0.4860000000335276,-0.8319999999832363,0.3001732832208557
33,lig_p38a_2z,-1.9920000000391154,-2.190000000083819,-1.343999999994412,-1.8420000000391155,0.3612976612506823


==> csvFiles/tyk2_off.csv <==
,ligand,repeat1,repeat2,repeat3,average ec,std
0,protein_lig_ejm_31,2.01,3.43,4.29,3.25,0.94
1,protein_lig_ejm_42,1.74,2.76,2.15,2.22,0.42
2,protein_lig_ejm_43,3.08,2.03,1.66,2.26,0.6
3,protein_lig_ejm_44,2.15,1.85,1.19,1.73,0.4
4,protein_lig_ejm_45,2.75,2.72,1.8,2.42,0.44
5,protein_lig_ejm_46,0.83,1.43,1.41,1.23,0.28
6,protein_lig_ejm_47,2.69,1.83,2.79,2.44,0.43
7,protein_lig_ejm_48,1.42,3.08,2.54,2.35,0.69
8,protein_lig_ejm_49,3.35,1.59,2.89,2.61,0.74
9,protein_lig_ejm_50,1.93,2.17,3.19,2.43,0.55
10,protein_lig_ejm_54,1.3,2.33,2.47,2.03,0.52
11,protein_lig_ejm_55,1.78,3.13,3.12,2.68,0.63
12,protein_lig_jmc_23,1.08,1.74,2.73,1.85,0.68
13,protein_lig_jmc_27,1.84,2.02,0.86,1.57,0.51
14,protein_lig_jmc_28,1.99,0.87,1.69,1.52,0.48
15,protein_lig_jmc_30,3.06,1.47,2.37,2.3,0.65

==> csvFiles/tyk2_torp.csv <==
,ligand,repeat1,repeat2,repeat3,average ec,std
0,lig_ejm_43,1.2300000000279396,2.1420000000391153,2.087999999988824,1.8200000000186263,0.4177750590873161
1,lig_ejm_50,2.262000000011176,1.7279999999329447,2.5260000001173464,2.172000000020489,0.33193975364245343
2,lig_ejm_46,0.6300000000279397,1.6620000000111759,1.8719999999273567,1.3879999999888242,0.5428001473511986
3,lig_ejm_44,1.3079999999608845,1.0199999999720604,1.7220000000670552,1.3499999999999999,0.2881249729264571
4,lig_ejm_47,1.956000000005588,1.7219999999273568,0.8100000000558794,1.4959999999962745,0.4943925565430908
5,lig_ejm_54,1.2180000000167637,1.2,1.4040000000502915,1.2740000000223517,0.09221713508742689
6,lig_ejm_48,0.24000000008381903,1.5480000000447034,1.481999999983236,1.0900000000372527,0.6016444132224374
7,lig_ejm_45,1.9620000000111757,1.9019999999552963,2.1120000000111756,1.9919999999925493,0.08831760868225974
8,lig_ejm_49,2.772000000067055,2.628000000072643,3.1860000000335273,2.862000000057742,0.23652484011597244
9,lig_ejm_31,2.3100000000558794,0.6300000000279397,0.32400000002235174,1.0880000000353902,0.8730681531390363
10,lig_ejm_42,1.8480000000447034,0.9360000000335276,1.9919999998994171,1.5919999999925494,0.4675724542422752
11,lig_ejm_55,0.5040000000502914,0.4019999999552965,0.40200000009499487,0.43600000003352757,0.04808326113253903
12,lig_jmc_23,0.9420000000391155,2.1240000000223516,2.25,1.772000000020489,0.5891485381324486
13,lig_jmc_30,2.484000000078231,2.5920000000391155,2.171999999927357,2.416000000014901,0.17807863437243854
14,lig_jmc_27,1.3859999997541308,1.7519999999552964,0.6780000002123415,1.271999999973923,0.44580713305522773
15,lig_jmc_28,1.9920000000391154,1.9740000000223517,1.7999999999999998,1.922000000020489,0.08657944330267002

